Resonant Leptogenesis with nonholomorphic R-Parity violation and LHC Phenomenology

In R-parity violating supersymmetric models both leptogenesis and the correct neutrino masses are hard to achieve together. The presence of certain soft nonholomorphic R-parity violating terms helps to resolve this problem. We consider a scenario where the lightest and the second-lightest neutralino are nearly degenerate in mass and enough CP-asymmetry can be produced through resonant leptogenesis. In this model, the lighter chargino and the lightest neutralino are highly degenerate. We have relatively lighter gauginos which can be produced at the LHC leading to heavily ionizing charged tracks. At the same time this model can also generate the correct neutrino mass scale. Thus our scenario is phenomenologically rich and testable at colliders.

==> floatfig.txt <==

This is the file `floatfig.txt', which accompanies the `floatflt'
package distribution.  Thomas Kneser's style option for LaTeX 2.09
`floatfig.sty' has been extended somewhat for LaTeX2e.  The extended
package is called `floatflt'.  Please see the file `00readme.flt'
for more information on the `floatflt' package. This file is only
intended to be a pointer for `floatfig.sty' users to the `floatflt'
package (as recommended by CJ DOHERTY <dohertcj@aston.ac.uk>). 


Inquiries can be sent to:  <matsd@sssk.se>.  You can also visit 
my LaTeX web page at http://www.homenet.se/matsd/latex/
This file was last modified on 1998/06/01.


____________________________________________________________________
Copyright (c) 1998 by Mats Dahlgren.


